Iodine: Verifying Constant-Time Execution of Hardware

To be secure, cryptographic algorithms crucially rely on the underlying hardware to avoid inadvertent leakage of secrets through timing side channels. Unfortunately, such timing channels are ubiquitous in modern hardware, due to its labyrinthine fast-paths and optimizations. A promising way to avoid timing vulnerabilities is to devise --- and verify --- conditions under which a hardware design is free of timing variability, i.e., executes in constant-time. In this paper, we present Iodine: a clock precise, constant-time approach to eliminating timing side channels in hardware. Iodine succeeds in verifying various open source hardware designs in seconds and with little developer effort. Iodine also discovered two constant-time violations: one in a floating-point unit and another one in an RSA encryption module.

==> reviews.txt <==
USENIX Security '19 Winter Paper #526 Reviews and Comments
===========================================================================
Paper #526 IODINE: Verifying Constant-Time Execution of Hardware


Review #526A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
2. I have passing familiarity with this area

Paper summary
-------------
This work introduces a HW design-stage analysis tool, Iodine, that verifies constant-time execution, relative to a given definition of "constant time".   It is shown that verifying constant time can be reduced to a standard problem of assertion validity, for which well known tools exist.  Iodine is evaluated on various open-source Verilog projects, showing that, for moderate-to-large Verilog designs, constant-time evaluation is quite efficient (after hand annotations and hand encoding of assumptions).  Iodine finds two variable-time operations in the evaluation: the division operation in an FPU, and the modular exponentiation operation in an RSA engine.

Strengths
---------
+ Variable-time execution is a well known, and thorny, security problem; thus being able to verify constant time execution is important
+ Heuristic used for defining "constant time" is reasonable
+ Open source implementation of Iodine
+ Upfront about limitations/restrictions

Detailed comments for authors
-----------------------------
It took me several rounds of "now I get it... wait, no I don't" before I understood why the use of influence sets and associated definition of constant time were reasonable.  It seems important that you model VInter processes as executing in parallel, so that influence sets {k-1} and {0,k-1} can be interpreted as requried for the definition.  Namely, that for the x=1,y=1 case, the value of `out' at time k depends upon the result of the parallel flp_res computation, as opposed to the x=0,y=1 case.   I notice that your example Ex1 uses only non-blocking assignments (in the crucial piece), and wonder how things would change had other types of assignments been considered.  Please address this in the final write up.

I admit that I do not fully understand Section 4, as it is pretty far outside of my area of expertise.  As such, I am unable to say with certainty that Lemma 1 (in particular) is correct and properly proved.  But it does seem plausible, and (assuming it is correct) it is pretty cool that you can show the equivalence claimed in Theorem 1.  This allows you to roll in existing, mature tools.  (As a side note, when reading the theorem I wondered whether you started with the influence set idea and then made the connection to liveness, or vice versa?)  

The need to find appropriate assumptions by hand/trial-and-error does seem a bit onerous, although I think it's fine for this first work.  You mention that inference and validation of assumptions is left for future work, but I would have appreciated some discussion of how hard this is.  Do you already have ideas, or suggestions for researchers who want to build upon Iodine?

-- page 3: "given as influence setscl)"  not sure what this was supposed to say... "sets"?
-- page 11: when talking about RSA encryption you say that "e is a secret", but if you really mean RSA *encryption* (which really shouldn't be called that, unless it's doing something like PKCS#1, or RSA-0AEP), then the exponent isn't secret.  If you mean an RSA engine that might be used for *de*cryption, then yes, the exponent is secret.



Review #526B
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
The paper introduces a tool (IODINE) that validates whether a hardware design executes in constant-time.

Strengths
---------
- Relevant and timely research contribution
- Evaluation on several hardware designs (ALU, FPU, crypto extensions)
- Release of the tool in the open domain

Weaknesses
----------
- Correctness of the tool not discussed in experimental validation
- Scalability to larger designs remains unclear
- Manual, error-prone intervention required prior to analysis

Detailed comments for authors
-----------------------------
The increase number of attacks exploiting timing variabilities in hardware is a clear motivation for
devising formal verification tools. This aspect, combined with the simplicity of IODINE, is in my opinion 
the strongest point of the paper. It puts forward a tool which can be useful to hardware designers in 
validating constant-time properties of their codes.

The proposed method consists of two blocks: a front-end which converts an input Verilog program to a
suitable intermediate VInter representation, and a back-end which verifies its time constant property.
The core of the paper details the inner workings of the back-end, i.e. defining how constant-time
execution is equivalent to the notion of liveness equivalence. The work is complemented by experimental
results that validate and benchmark the tool using open source designs.

Despite its potential, there are in my view some aspects missing in the current work:
- Correctness: two of the six tested designs are found to contain timing variabilities, but no guarantees
are given that the other four are indeed time-constant. Have the authors attempted to manually review
the code or used another method to ensure these are not false positives?

- Scalability: the proposed technique is applied to rather small CPU designs, yet the authors mention
Spectre/Meltdown as examples of attacks which motivate the need of tools such as IODINE. There is a
significant leap between the relatively simple, single-level memory hierarchy CPU cores evaluated
in the paper, and complex units featuring multi-level caches or speculative execution which give rise
to such attacks. After reading the paper, it is unclear how large is this gap and whether IODINE has
the potential to bridge it.

- Manual intervention: this is acknowledged as limitation by the authors themselves and left as future
work. Yet it seems to me this trial-and-error nature of the tool, which requires to manually add 
assumptions to the evaluation could be ill-fated.

- The RSA implementation from [5] uses a classical square-and-multiply with direct conditional statement
(see ModExp4096.pdf under "slides" folder). No formal verification method is needed to figure out this is
completely vulnerable to timing attacks. I would recommend the authors to select a more challenging example that highlights the advantages of IODINE, rather than such a trivial one.

Other remarks:
- Related work: an alternative and quite efficient approach to detect timing variabilities in CPUs
is the one proposed in [a], which uses statistical analysis of software code measurements running on 
the platform. This approach should probably be added to the discussion in Section 8.

- Does the RISC-V design in [8] include the PicoRV32 CPU or only the crypto coprocessor?

- The code in reference [7] seems to have been deleted.

References:
[a] Reparaz et al., "Dude, is my code constant time?", DATE 2017.



Response by Klaus v. Gleissenthall <gleissen@ucsd.edu>
---------------------------------------------------------------------------
Thank you for your thoughtful and thorough comments. We will integrate your suggestions into the final version of the paper. 

> B: Correctness: … no guarantees are given that the other four [benchmarks] are indeed time-constant. 

IODINE does provide formal guarantees in the form of proofs (invariants) that can be checked independently of our implementation. Similar to other verification efforts, IODINE’s guarantees are much stronger than guarantees obtained from testing -- tests can only touch a fraction of the huge state space (e.g., floating point inputs and processor configurations).

Of course, this leaves the possibility of implementation bugs (e.g., in Verilog translation or proof checking). But this is part of the TCB, which is comparable to that of similar tools (e.g., SecVerilog and ct-verif). We have tried to rule out bugs by performing extensive sanity checks (e.g., we validated all invariants against Verilog code and translation results against semantics, etc.); we will describe our validation efforts in the final write up.

It would be great to empirically confirm our results. This requires adapting ideas from tools like dudect to parallel computations/hardware which is an interesting, complementary research direction.

> B: Scalability 

To our knowledge, IODINE is the first method to tackle constant-time execution in hardware. As such, it does not yet address issues of scale. 
Fundamentally, features like memory hierarchy, out of order- and transient-execution boil down to the same primitives (always blocks and assignments) that IODINE already handles. But we certainly expect scaling up to unearth interesting challenges. We can remove the Spectre/Meltdown motivation, if it seems like we’re overclaiming.

The paper’s main contribution lies in defining a notion of constant time execution for hardware and showing how to reduce its checking to standard verification methods. This will allow us -- and other researchers -- to draw on a wealth of verification techniques to tackle large scale designs. A classic step towards scalability is exploiting modularity which, in Verilog, is already explicit through the module system.

> A,B: Manual intervention 

Currently, hardware designers who wish to ensure that their code is free of timing variability need to (1) manually construct a set of usage assumptions and (2) manually validate its correctness. In our experience, inspecting code to validate correctness is both difficult and error prone -- even for simple designs. IODINE bridges this gap by mathematically proving that a given set of assumptions is sufficient. But, finding and validating the assumptions still requires effort; we are actively working on ways to simplify the task of pinpointing correct assumptions. We will update the text to describe some ideas and suggestions which we hope will help other researchers who want to use IODINE.

> A: I would have appreciated some discussion of how hard [inference and validation of assumptions] is. 

From our experience, there are three classes of assumptions. First, straightforward requirements like assuming that any two runs execute the same code. Second, assumptions that require parts of the circuit to be flushed. To discover these assumptions, we first start by flushing large parts of the circuit, and then, in a second minimization step, remove unnecessary assumptions, once we found a solution. Last, and most challenging are assumptions like the constraints on CSR registers which require a deep understanding of the circuit and its intended usage. IODINE performs some analysis (delta debugging) that helps pinpoint which parts of the code are involved in the violation, but ultimately, these assumptions require user intervention to be resolved. Fortunately, in our experience, only a small fraction of assumptions falls into this third class. We will discuss these issues in the evaluation section.

-------------------------------------------------------------------------------------------------------

> B: No formal verification method is needed to figure out [the RSA implementation] is vulnerable to timing attacks.

We agree. Iodine’s strengths lie in verification, not bug finding.

> B:  Discussion of [a].

This was an oversight; we will add a discussion. We view tools like dudect as complementary: they can be applied to complex, existing systems, even when source is unavailable. IODINE, on the other hand, can assert dudect’s `For the moment, maybe constant time` when source is available and a more heavy weight analysis is warranted.



Review #526C
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
2. I have passing familiarity with this area

Paper summary
-------------
Modern crypto relies on constant-time operations to defend against side-channel attacks. While the software implementation should be constant-time, the hardware under the hood also needs to avoid potential information leakage. This paper introduces a definition of constant-time execution of hardware based on the influence set and formalizes the semantics of Verilog programs using the influence set. A further reduction to liveness equivalence enables the leverage of SAT solvers to formally verify the program. This paper implements the methodology as a tool called IODINE, which transforms Verilog into an IR called VINTER containing liveness semantics for different inputs and outputs. A Haskell backend generates verification conditions as Horn logic and uses Z3 to attempt a proof. The evaluation covers seven open-source hardware designs and reveals information leakage in two implementations.

Strengths
---------
+ Formalization of constant-time execution of hardware
+ Reduction to liveness checking for inputs and outputs
+ Implementation of IODINE
+ Evaluation on seven different Verilog-based hardware implementation

Weaknesses
----------
- Partial support for Verilog language
- Manual annotations (additional hints) are needed to smooth the SAT solver
- Evaluation samples are small circuits

Detailed comments for authors
-----------------------------
As a non-PL people, I like this paper and appreciate the effort of verifying constant-time implementations at the hardware level. While designing a new HDL carrying more security considerations, e.g., SecVerilog, is useful, I think dealing with legacy implementations, e.g., Verilog/VHDL is equally important. My main question is how practical it is to use IODINE in real-world non-trivial implementations.

The first challenge might come from the incomplete support for Verilog language. For instance, IODINE does not support assignments to multiple variables in Verilog. How often does a Verilog program contain these assignments? If it is a common construct, how could IODINE do to support it? Similarly, the manual annotation might be another obstacle for using IODINE in the wild. Table 1 shows a 745-LOC RISC-V implementation requires 69 annotations while 1182-LOC FPU implementation does not require any annotation. What is a reasonable estimation of the number of annotations needed for implementation? Does it have something to do with the type of the circuit (e.g., CPU vs. AES core)? Is there a way to automatically generate these annotations for the SAT solver?

In general, I am hoping to see IODINE evaluations on more complicated circuit implementations, e.g., OpenSPARC rather than toy-like implementations. Besides exposing the "real" overhead of formal verification using SAT solvers, I think it is important to show the practicability of IODINE or what more we need to do to make it more practical.


Others:

1. Page 2, 2. Verification, "[43]; The"
2. Page 3, "setscl"
3. Page 4, "fast path, in Fig. 5"
4. Page 6, "While races....() races"
5. Page 6, footnote 3, what is race-freedom check?
6. Page 13, no conclusion



Review #526D
===========================================================================

Review recommendation
---------------------
5. Accept

Overall merit
-------------
5. Top 5% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
2. I have passing familiarity with this area

Paper summary
-------------
The paper describes a tool which can verify if a circuit described with
Verilog runs in constant time with respect to a set of assumptions. The
authors prove that constant-timeness of a circuit can be reduced to checking
that a set of assertions about sets hold. Thus by translating a Verilog design
to a set of assertions to check, circuits as large as MIPS and RISC-V
processors can be verified.

The authors evaluate their approach by verifying (or finding witnesses to the
falsity of) constant-timeness on processors, ALUs, floating point units, and
cryptographic hardware.

Strengths
---------
- Constant-time software depends on constant-time hardware which makes this an
  important area of study
- The paper is well-written and surprisingly easy to follow (most of the
  time)
- Seems like there is a low annotation burden

Weaknesses
----------
- Some of the formulae go a little overboard with hats, asterisks, dots, and
  subscripts
- There are a lot of definitions to keep in mind while reading which can make
  a few sections a bit tricky to follow

Detailed comments for authors
-----------------------------
I really like this paper. I flipped through it just before reading and figured
that it was going to be a massive slog to get through. I was wrong. The paper
is quite readable for such a technical topic. Nicely done!

I particularly like that you have a running example (floating point
multiplication) which is (a) simple; (b) not contrived; and (c) obvious where
it wouldn't be constant time. This really makes the paper easier to follow.

I know that LaTeX makes figure positioning a pain, but it would be helpful if
the figures appeared in the order they are referenced (e.g., 7 is out of order
with 8 and 9) and if they were closer to the text where they are discussed.

There's a whole lot of notation and definitions to keep track of. The right
half of Figure 10 is helpful, but it might make sense to expand that (or make
a separate table) that lists the various definitions. E.g., I found myself
searching for $\textit{reset}(\cdot)$ to figure out what it meant. That name
isn't obvious to me.

If I understand correctly, the output of IODINE is either "the circuit is
constant time" or "the circuit may not be constant time." It would be
interesting to see an example (if a suitably simple one can be constructed)
that illustrates where it may fail to prove that a circuit is constant time.

You mention that you don't support multiple clocks and you leave that to
future work. That's completely reasonable in my view; however, I'd be
interested to read what difficulties you see that causing. In other words, do
you have a sense of what would need to change in your system to support
multiple clocks?



Review #526E
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
1. I know nothing about this area

Paper summary
-------------
The paper presents Iodine - a system for formally verifying constant-time execution of hardware modules.  It defines the notion of constant-time execution when applied to hardware as ensuring that outputs have the same timing dependency on inputs irrespective of the input values. The paper then describes an algorithm for verifying that the property holds for a hardware design, and evaluate the performance and the ease-of-use of the Iodine.  It demonstrates that Iodine can verify constant-time hardware or find witness inputs to demonstrate non-constant-time hardware

Strengths
---------
*Constant-time software depends on certain parts of the hardware being constant-time.  Verifying that the assumptions the software makes hold is essential for the security of the software

Weaknesses
----------
* I would have appreciated a more intuitive introduction for some of the concepts in the paper.  In particular,

Detailed comments for authors
-----------------------------
Thank you for submitting the paper to USENIX Security.  I find that the topic is important and hope that Iodine finds use by processor designers.

I would have appreciated a more intuitive introduction to the concepts of influence sets and t-lineness, with an explanation of what they mean beyond their definition, why they are important and how they imply constant-time. I also find that the conversion from Verilog to Vinter could be more clear.

#### Typos
* Page 3: setscl 
* Page 7: We define an an evaluation relation



Comment @A3
---------------------------------------------------------------------------
Comments from External Expert: 

I can't find any correctness problems. There are two clarity issues I noticed, though. First, the proof in Section 4.3 is of Theorem 1, but it comes immediately after the statement of Lemma 1. I'd recommend moving the statement of Lemma 1 and the paragraph immediately before it to the beginning of Section 4.3. Second, there's a typo in the proof, though it doesn't affect correctness. On the 5th line from the bottom of the page, one of the calls to inf includes the extra argument (v*), but the other doesn't. They both should. But everything else moves along as if it was written correctly, so it's just a presentation issue. To further add to the evidence that the approach is correct, the rules in Figures 11, 12, and 13 all seem reasonable to me (once I understood how the choice between the rules in 13 is made). And the experimental results seem like what I'd expect. The things they proved constant-time are things I'd expect to be, and the violations are all in unsurprising places with solid explanations.


Comment @A1
---------------------------------------------------------------------------
Dear authors, I wasn't a reviewer but I gave the paper a quick read-through, and I found it interesting. I enjoyed reading this paper. I thought I'd share a few of the questions that occurred to me as I was reading. I am not an expert in this area. I don't know whether they will be useful and it's possible that some or many of them might not need to be addressed (e.g., if they are obvious to an expert or represent confusion on my part). I hope we can find a way to accept the paper at Usenix Security, and if it's not accepted this time I encourage you to re-submit.

It would help to give some motivation/intuition about why your definition (with influence sets) captures the usual notion of constant-time execution. The usual notion relates to the time at which output appears, if we feed in inputs at a fixed time. Can you prove a relationship, to demonstrate that your definition implies what we usually expect?

The influence set only lists the cycles at which some input was used, but not which inputs (which registers) were used in that cycle. This is an interesting simplification. I wonder if it would help to give some intuition on why this is sufficient. I found it not obvious why we don't also need to record the set of inputs that were used in that cycle.

It might help to clarify that by "inputs" you mean "security-sensitive values" (e.g., crypto keys, etc.); and other non-security-sensitive values should be marked as not inputs. I'm assuming that's correct; if it's not, you should clarify what the real situation is (how do we tell the system which variables hold security-sensitive values that should be kept secret, and which hold values that can be made public?). Also, "sinks" refers to outputs that might be visible to the adversary.

Can you give a proof of correctness of Lemma 1 in an appendix?

For the proof of Theorem 1, I would be interested to see elaboration of the sentence "We can find two traces" (it looks to me like they might differ in another way, e.g., reset has different values, so it might help to specify exactly how you choose those traces or exactly what properties they have) and why $\hat{pi}_L$ is $t^*$-live.

Can you give more details on the algorithm? Are Horn clauses sufficiently expressive to model arbitrary assumptions A, or does it impose limits on what kinds of A can be expressed with your implementation? It appears the algorithm generates one solution to hs and checks that it satisfies cs. Why is this sufficient? Do we need to check all solutions of hs satisfy cs? If not, why not? Does the algorithm work with traces of fixed length, or arbitrary length? If fixed length, how do you choose the length, and how do you ensure it is sufficiently large? If arbitrary length, how do you model the constraints and solve them?

It appears that in section 5 by "solution" you mean a set of constraints that every reachable trace will satisfy; I found that a bit confusing on first reading, since I'm used to the solution to a set of constraints being one satisfying assignment (not a set of constraints that describe all satisfying assignments).

Does the set of equalities include only comparison between two variables at the same clock cycle, or can it compare the value of one variable at one cycle to the value of another variable at another cycle?

I don't understand why it's reasonable to assume that $x_L = x_R$, or what is meant by "flushed". It seems that if an input $x$ holds a crypto key, then for your verification to be meaningful, we need the value of $x_L$ to be able to differ from $x_R$. If $x$ doesn't hold a security-sensitive value that we are trying to hide, I don't understand why it is marked an input and then you assume $x_L = x_R$; wouldn't it be cleaner to not mark it as an input? I suspect I am not understanding something about how you intend this to be used, so it would be helpful to have early in the paper a description of how we should mark registers whose values can be chosen by the adversary; registers whose values hold secret data that should not be leaked; registers whose values hold public data that can be safely leaked; registers that will be observable to the adversary.

Could you automatically generate hints by executing the code on random inputs, checking for equalities that hold in all of those traces, and optimistically adding them as hints (with some way to detect if they aren't actually invariants and remove them)?

How do you model nondeterministic choice in VInter (e.g., generate a random bit)? I think crypto code might need to generate random numbers.

For appendix A.1, I didn't find Ex2 convincing. You are marking out as a sink but as high. For the comparison to information flow, you should annotate all inputs as high and all sinks as low. Then do you have an example of a program that is information flow safe but not constant time? This seems less clear to me; I wouldn't be surprised if information flow safety implies constant time.


Comment @A4
---------------------------------------------------------------------------
@Stephen, thanks for relaying that!  Feel free to pass on my reaction to the authors.

No, it doesn't help.  So I suspect perhaps I am confused or missing something.

Given this, let me spell out my reasoning a bit more carefully.  I am imagining we have a system that has some secrets that should not be leaked to the adversary -- say, a crypto key -- and has some registers/outputs that are observable to the adversary.  We want to know whether leakage is possible.  With information flow control, we label the secret as "high" and label the observable outputs as "low" and check whether the code is information flow safe.  With IODINE (their scheme), I am assuming that we'd treat the secret as a "source" and treat the observable outputs as "sinks", and then use IODINE check whether there is any timing variability in the data flow from source to sink.  (I am making assumptions here about how we'd use IODINE; I didn't find how to use IODINE and what to mark as sources/sinks entirely clear in the paper, so perhaps this is one area where I could be misunderstanding -- it's also something where it might be nice if the revision was very explicit about.)

If all of those assumptions are correct, then let's apply it to their code example above.  Based on the information flow markings, I am guessing we should be treating "in_high" as the secret we don't want to be leaked and "out_low" as observable by the adversary.  With that assumption, then the code is information-flow safe (as they say) but it also appears to be constant-time by their definitions (we should treat "in_high" as the "source" and "out_low" as the "sink", and then there is no variability in the flow from "in_high" to "out_low" - when we mark "in_high" as live and compute influence sets, "out_low" always receives the same influence set, i.e., the code is liveness-equivalent).

To summarize: I don't understand why they say the code above fails to be constant-time.  If we apply their methodology in a way that's consistent with how we apply information-flow control, then it appears their code is constant-time (the variable-time execution paths affect only data that's not observable and never reaches a sink).

So it seems like my conjecture above about information-flow safety implying constant-time (assuming we mark sinks/sources/high/low consistently as I sketched above) might still be valid -- at least, I haven't seen a counterexample  that convinces me yet.

It's entirely possible that I am misunderstanding something fundamental about IODINE or about information flow safety.


Comment @A5
---------------------------------------------------------------------------
Thanks for all the explanations!  That helped me understand a lot better, and takes care of my concerns.

If I understand correctly: It sounds like all inputs to the computation should be marked as sources, whether they carry secrets or not, and all outputs should be marked as sinks, whether directly revealed to the adversary or not.  (I hope I got it right this time!)  I wonder if other readers would find it helpful to have that stated even more explicitly in the paper somewhere.  It's possible it might already be clear enough, as the paper does say in a few places to mark inputs as sources and outputs as sinks.  I suspect I was misled by my intuition/presumptions from information flow control to see something that wasn't there in the paper.

@Stephen, the authors have addressed all my concerns.  Thank you to all of you for the opportunity to have this discussion and for your patience in helping me understand.

